Unsupervised Domain Adaptation for Acoustic Scene Classification Using Band-Wise Statistics Matching

The performance of machine learning algorithms is known to be negatively affected by possible mismatches between training (source) and test (target) data distributions. In fact, this problem emerges whenever an acoustic scene classification system which has been trained on data recorded by a given device is applied to samples acquired under different acoustic conditions or captured by mismatched recording devices. To address this issue, we propose an unsupervised domain adaptation method that consists of aligning the first- and second-order sample statistics of each frequency band of target-domain acoustic scenes to the ones of the source-domain training dataset. This model-agnostic approach is devised to adapt audio samples from unseen devices before they are fed to a pre-trained classifier, thus avoiding any further learning phase. Using the DCASE 2018 Task 1-B development dataset, we show that the proposed method outperforms the state-of-the-art unsupervised methods found in the literature in terms of both source- and target-domain classification accuracy.

==> abs/DDA.txt <==
1	12.222222328186035
2	23.70000057220459
3	30.711111640930177
4	35.27222286224365
5	38.46111198425293
6	40.49444534301758
9	44.68333435058594
10	45.20000114440918
12	46.366667938232425
15	47.588889846801756
18	48.06666816711426
20	48.616668243408206
30	49.38888999938965
36	49.666668014526365
45	50.083334579467774
60	50.35555702209473
90	50.39444541931152
180	50.833335876464844


==> abs/DIA.txt <==
1	12.2222261428833
2	22.2611141204834
3	28.294448852539062
4	32.0
5	34.32221984863281
6	36.1722297668457
9	38.500003814697266
10	39.505558013916016
12	39.849998474121094
15	41.522220611572266
18	41.533889075683594
20	41.98332977294922
30	42.88333511352539
36	42.89444885253906
45	43.266658782958984
60	43.494449615478516
90	44.072227478027344
180	44.453833266943594

==> abs/audasc.txt <==
1	32.0
2	32.0
3	32.0
4	32.0
5	32.0
6	32.0
9	32.0
10	32.0
12	32.0
15	32.0
18	32.0
20	32.0
30	32.0
36	32.0
45	32.0
60	32.0
90	32.0
180	32.0


==> abs/non_adapted.txt <==
1	20.28
2	20.28
3	20.28
4	20.28
5	20.28
6	20.28
9	20.28
10	20.28
12	20.28
15	20.28
18	20.28
20	20.28
30	20.28
36	20.28
45	20.28
60	20.28
90	20.28
180	20.28


==> abs/undaw.txt <==
1	45.0
2	45.0
3	45.0
4	45.0
5	45.0
6	45.0
9	45.0
10	45.0
12	45.0
15	45.0
18	45.0
20	45.0
30	45.0
36	45.0
45	45.0
60	45.0
90	45.0
180	45.0

